Exponential Stability and Stabilization of Extended Linearizations via Continuous Updates of Riccati Based Feedback

Many recent works on stabilization of nonlinear systems target the case of locally stabilizing an unstable steady state solutions against small perturbation. In this work we explicitly address the goal of driving a system into a nonattractive steady state starting from a well developed state for which the linearization based local approaches will not work. Considering extended linearizations or state-dependent coefficient representations of nonlinear systems, we develop sufficient conditions for stability of solution trajectories. We find that if the coefficient matrix is uniformly stable in a sufficiently large neighborhood of the current state, then the state will eventually decay. Based on these analytical results we propose an update scheme that is designed to maintain the stabilization property of Riccati based feedback constant during a certain period of the state evolution. We illustrate the general applicability of the resulting algorithm for setpoint stabilization of nonlinear autonomous systems and its numerical efficiency in two examples.

==> pics/clippedxzerote.txt <==
\begin{axis}[
  width=\figurewidth,
  height=\figureheight,
  xlabel={$t$},
  xmin=0, xmax=5,
  ymin=-0.25, ymax=0.25,
  xtick={0, 3},
  xticklabels={$X_0$, $X_{t^*}$} ,
  ytick={0},
  yminorgrids,
  xmajorgrids
]
\addplot[name path=fup,mpiblue,very thick] 
table {%
  0 0.1
	0.05 0.101994175096093
	0.1 0.103973419816161
	0.15 0.105932861557593
	0.2 0.107867701516988
	0.25 0.109773226316562
	0.3 0.111644819359042
	0.35 0.11347797188403
	0.4 0.11526829369969
	0.45 0.117011523564549
	0.5 0.118703539195208
	0.55 0.120340366876826
	0.6 0.12191819065432
	0.65 0.123433361083408
	0.7 0.124882403521826
	0.75 0.126262025942265
	0.8 0.127569126249914
	0.85 0.128800799088767
	0.9 0.129954342122239
	0.95 0.131027261775024
	1 0.132017278424515
	1.05 0.132922331031562
	1.1 0.133740581201799
	1.15 0.134470416670213
	1.2 0.135110454203129
	1.25 0.135659541913268
	1.3 0.136116760985017
	1.35 0.136481426808525
	1.4 0.136753089522769
	1.45 0.136931533969149
	1.5 0.137016779058692
	1.55 0.137009076557353
	1.6 0.136908909295368
	1.65 0.136716988807993
	1.7 0.136434252416369
	1.75 0.136061859758606
	1.8 0.135601188782483
	1.85 0.135053831212485
	1.9 0.134421587505114
	1.95 0.133706461307641
	2 0.132910653436628
	2.05 0.132036555393659
	2.1 0.131086742436806
	2.15 0.130063966227344
	2.2 0.128971147072243
	2.25 0.127811365783812
	2.3 0.126587855178768
	2.35 0.125303991239777
	2.4 0.123963283963231
	2.45 0.122569367917717
	2.5 0.121125992538196
	2.55 0.119637012181505
	2.6 0.118106375969188
	2.65 0.116538117444142
	2.7 0.114936344067825
	2.75 0.113305226585104
	2.8 0.111648988283962
	2.85 0.109971894177445
	2.9 0.108278240135275
	2.95 0.106572341992542
	3 0.104858524662812
	3.05 0.103141111282848
	3.1 0.101424412415908
	3.15 0.0997127153403189
	3.2 0.0980102734496786
	3.25 0.0963212957906123
	3.3 0.0946499367635585
	3.35 0.0930002860115072
	3.4 0.0913763585210278
	3.45 0.0897820849592703
	3.5 0.0882213022699146
	3.55 0.0866977445502826
	3.6 0.085215034231012
	3.65 0.0837766735788294
	3.7 0.0823860365420509
	3.75 0.0810463609574803
	3.8 0.0797607411363839
	3.85 0.0785321208461801
	3.9 0.0773632867034141
	3.95 0.0762568619924789
	4 0.0752153009234098
	4.05 0.0742408833409156
	4.1 0.0733357098956197
	4.15 0.0725016976872751
	4.2 0.0717405763884899
	4.25 0.0710538848562545
	4.3 0.0704429682373074
	4.35 0.0699089755721116
	4.4 0.0694528579009434
	4.45 0.0690753668743232
	4.5 0.0687770538687463
	4.55 0.068558269607403
	4.6 0.068419164284318
	4.65 0.0683596881890884
	4.7 0.0683795928281606
	4.75 0.0684784325373683
	4.8 0.0686555665792505
	4.85 0.0689101617174895
	4.9 0.0692411952596542
	4.95 0.0696474585583085
	5 0.0701275609594467
};
\addplot[name path=flow,mpiblue,very thick] 
table {%
  0 -0.1
	0.05 -0.107163610629335
	0.1 -0.114224387101834
	0.15 -0.121138051712107
	0.2 -0.127861619165033
	0.25 -0.134353660824303
	0.3 -0.140574556913045
	0.35 -0.146486735151729
	0.4 -0.152054894417245
	0.45 -0.157246212113995
	0.5 -0.162030534062307
	0.55 -0.166380545830664
	0.6 -0.170271924565302
	0.65 -0.173683470502849
	0.7 -0.176597217487912
	0.75 -0.178998521957039
	0.8 -0.180876129992292
	0.85 -0.182222222190905
	0.9 -0.183032436241208
	0.95 -0.183305867238264
	1 -0.183045045914578
	1.05 -0.182255895100882
	1.1 -0.180947664868559
	1.15 -0.17913284693781
	1.2 -0.176827069063446
	1.25 -0.174048970232412
	1.3 -0.170820057623043
	1.35 -0.167164546384971
	1.4 -0.163109183399903
	1.45 -0.158683056276544
	1.5 -0.153917388917271
	1.55 -0.148845325069258
	1.6 -0.14350170133827
	1.65 -0.137922811198824
	1.7 -0.132146161579739
	1.75 -0.126210223638914
	1.8 -0.120154179365434
	1.85 -0.114017665660696
	1.9 -0.107840517553209
	1.95 -0.101662512194038
	2 -0.0955231152617768
	2.05 -0.0894612313775586
	2.1 -0.083514960092253
	2.15 -0.0777213589599465
	2.2 -0.0721162151544983
	2.25 -0.0667338270197769
	2.3 -0.0616067968696633
	2.35 -0.0567658362715656
	2.4 -0.0522395849576257
	2.45 -0.0480544444116456
	2.5 -0.044234427077672
	2.55 -0.0408010220288699
	2.6 -0.037773077823498
	2.65 -0.0351667031592346
	2.7 -0.0329951858185569
	2.75 -0.0312689302771226
	2.8 -0.0299954142249391
	2.85 -0.0291791641273233
	2.9 -0.0288217498300293
	2.95 -0.0289217980912591
	3 -0.0294750248033137
	3.05 -0.0304742855491663
	3.1 -0.031909644024959
	3.15 -0.0337684577490508
	3.2 -0.036035480372455
	3.25 -0.0386929798049289
	3.3 -0.0417208712762245
	3.35 -0.0450968643636354
	3.4 -0.0487966229354931
	3.45 -0.0527939368861378
	3.5 -0.0570609044715413
	3.55 -0.0615681239965379
	3.6 -0.0662848935548463
	3.65 -0.071179417481978
	3.7 -0.0762190181489334
	3.75 -0.0813703517014038
	3.8 -0.0865996263351195
	3.85 -0.0918728216930103
	3.9 -0.0971559079739576
	3.95 -0.102415063355986
	4 -0.10761688835865
	4.05 -0.11272861579987
	4.1 -0.117718315041335
	4.15 -0.122555089263463
	4.2 -0.127209264565472
	4.25 -0.131652569747912
	4.3 -0.135858305703647
	4.35 -0.139801503418169
	4.4 -0.143459069660882
	4.45 -0.146809919534883
	4.5 -0.149835095143383
	4.55 -0.152517869725451
	4.6 -0.154843836711762
	4.65 -0.156800983251701
	4.7 -0.158379747865945
	4.75 -0.159573061982783
	4.8 -0.160376375221305
	4.85 -0.160787664389468
	4.9 -0.160807426269345
	4.95 -0.160438654364818
	5 -0.159686799888009
};

\addplot [
  thick,
  color=blue,
  fill=mpisand,
  fill opacity=0.5
]
fill between[
  of=fup and flow,
  soft clip={domain=0:3},
];

\node at (axis cs:0.58,0.05) [anchor=north west] {$X_{[0,t^*]}$};

\end{axis}



==> pics/schloegl-sylvupd.dat <==
0.0 0.0 0.0
0.0 0.0612244897959 -0.642888661925
0.0 0.122448979592 -0.483701460468
0.0 0.183673469388 -0.373754110605
0.0 0.244897959184 -0.294531714423
0.0 0.30612244898 -0.23524735714
0.0 0.367346938776 -0.18961901274
0.0 0.428571428571 -0.153818003594
0.0 0.489795918367 -0.125368133377
0.0 0.551020408163 -0.102566471718
0.0 0.612244897959 -0.0841800211
0.0 0.673469387755 -0.06928293832
0.0 0.734693877551 -0.0571639231205
0.0 0.795918367347 -0.0472689903978
0.0 0.857142857143 -0.0391630256696
0.0 0.918367346939 -0.0325023022887
0.0 0.979591836735 -0.027013959556
0.0 1.04081632653 -0.0224804451967
0.0 1.10204081633 -0.0187274607686
0.0 1.16326530612 -0.0156147553812
0.0 1.22448979592 -0.0130288942038
0.0 1.28571428571 -0.0108777814993
0.0 1.34693877551 -0.00908624397475
0.0 1.40816326531 -0.0075927867052
0.0 1.4693877551 -0.00634683463698
0.0 1.5306122449 -0.00530670807536
0.0 1.59183673469 -0.00443795695795
0.0 1.65306122449 -0.00371203827702
0.0 1.71428571429 -0.00310527720153
0.0 1.77551020408 -0.0025979654481
0.0 1.83673469388 -0.00217371524926
0.0 1.89795918367 -0.00181886188934
0.0 1.95918367347 -0.00152201499614
0.0 2.02040816327 -0.00127366796476
0.0 2.08163265306 -0.00106588261469
0.0 2.14285714286 -0.00089202289986
0.0 2.20408163265 -0.000746533847349
0.0 2.26530612245 -0.000624782807695
0.0 2.32653061224 -0.000522897142748
0.0 2.38775510204 -0.00043763281353
0.0 2.44897959184 -0.000366274452949
0.0 2.51020408163 -0.000306552173205
0.0 2.57142857143 -0.000256568795157
0.0 2.63265306122 -0.00021473729878
0.0 2.69387755102 -0.000179728114614
0.0 2.75510204082 -0.00015042767558
0.0 2.81632653061 -0.000125904014914
0.0 2.87755102041 -0.000105378200691
0.0 2.9387755102 -8.819832623e-05
0.0 3.0 -7.38198777653e-05

0.1 0.0 0.031286893008
0.1 0.0612244897959 -0.522646719994
0.1 0.122448979592 -0.448233699467
0.1 0.183673469388 -0.37114627376
0.1 0.244897959184 -0.30688719038
0.1 0.30612244898 -0.254458688153
0.1 0.367346938776 -0.211500922091
0.1 0.428571428571 -0.176062732428
0.1 0.489795918367 -0.146687037854
0.1 0.551020408163 -0.12227248835
0.1 0.612244897959 -0.101956244639
0.1 0.673469387755 -0.0850414050807
0.1 0.734693877551 -0.0709546880703
0.1 0.795918367347 -0.059220472899
0.1 0.857142857143 -0.0494430721827
0.1 0.918367346939 -0.0412932728942
0.1 0.979591836735 -0.0344973838472
0.1 1.04081632653 -0.0288280445729
0.1 1.10204081633 -0.0240964860455
0.1 1.16326530612 -0.0201459716572
0.1 1.22448979592 -0.0168463564286
0.1 1.28571428571 -0.0140894554083
0.1 1.34693877551 -0.0117852993601
0.1 1.40816326531 -0.00985908242216
0.1 1.4693877551 -0.00824845711432
0.1 1.5306122449 -0.00690147437086
0.1 1.59183673469 -0.00577481448161
0.1 1.65306122449 -0.00483232650283
0.1 1.71428571429 -0.00404382111886
0.1 1.77551020408 -0.00338409164679
0.1 1.83673469388 -0.00283206714292
0.1 1.89795918367 -0.00237013546981
0.1 1.95918367347 -0.00198357871414
0.1 2.02040816327 -0.0016600897069
0.1 2.08163265306 -0.00138937619755
0.1 2.14285714286 -0.00116282399884
0.1 2.20408163265 -0.000973215755944
0.1 2.26530612245 -0.000814527522786
0.1 2.32653061224 -0.000681720262715
0.1 2.38775510204 -0.000570571662194
0.1 2.44897959184 -0.000477545855223
0.1 2.51020408163 -0.000399686350501
0.1 2.57142857143 -0.000334521343663
0.1 2.63265306122 -0.000279982829259
0.1 2.69387755102 -0.000234338119893
0.1 2.75510204082 -0.000196135836775
0.1 2.81632653061 -0.000164161312008
0.1 2.87755102041 -0.00013739886006
0.1 2.9387755102 -0.000114999203907
0.1 3.0 -9.62515474169e-05

0.2 0.0 0.061803398875
0.2 0.0612244897959 -0.375510201844
0.2 0.122448979592 -0.381684491061
0.2 0.183673469388 -0.341218120987
0.2 0.244897959184 -0.296127478128
0.2 0.30612244898 -0.254266536268
0.2 0.367346938776 -0.217121650094
0.2 0.428571428571 -0.184688553131
0.2 0.489795918367 -0.156608293283
0.2 0.551020408163 -0.132447541697
0.2 0.612244897959 -0.111768201878
0.2 0.673469387755 -0.0941482541323
0.2 0.734693877551 -0.0791918122832
0.2 0.795918367347 -0.066535536872
0.2 0.857142857143 -0.0558522532926
0.2 0.918367346939 -0.0468520358578
0.2 0.979591836735 -0.0392812980959
0.2 1.04081632653 -0.032920505738
0.2 1.10204081633 -0.0275811252801
0.2 1.16326530612 -0.0231022469923
0.2 1.22448979592 -0.0193471855587
0.2 1.28571428571 -0.0162002364632
0.2 1.34693877551 -0.0135636979362
0.2 1.40816326531 -0.01135533581
0.2 1.4693877551 -0.00950593272831
0.2 1.5306122449 -0.00795735417012
0.2 1.59183673469 -0.00666080553505
0.2 1.65306122449 -0.00557535647381
0.2 1.71428571429 -0.00466669463702
0.2 1.77551020408 -0.00390606080961
0.2 1.83673469388 -0.00326936212933
0.2 1.89795918367 -0.0027364148581
0.2 1.95918367347 -0.00229032430413
0.2 2.02040816327 -0.00191694458342
0.2 2.08163265306 -0.00160443357502
0.2 2.14285714286 -0.00134287184413
0.2 2.20408163265 -0.00112394335871
0.2 2.26530612245 -0.000940703287281
0.2 2.32653061224 -0.000787339618375
0.2 2.38775510204 -0.000658981403883
0.2 2.44897959184 -0.000551548341935
0.2 2.51020408163 -0.000461628065861
0.2 2.57142857143 -0.000386367138926
0.2 2.63265306122 -0.000323377961233
0.2 2.69387755102 -0.000270659965688
0.2 2.75510204082 -0.000226537225299
0.2 2.81632653061 -0.000189607195301
0.2 2.87755102041 -0.000158696696258
0.2 2.9387755102 -0.000132825345379
0.2 3.0 -0.000111171651445

0.3 0.0 0.0907980999479
0.3 0.0612244897959 -0.224114132791
0.3 0.122448979592 -0.2938625667
0.3 0.183673469388 -0.289006428212
0.3 0.244897959184 -0.264869421786
0.3 0.30612244898 -0.235909147463
0.3 0.367346938776 -0.206898493241
0.3 0.428571428571 -0.179622933429
0.3 0.489795918367 -0.154777643503
0.3 0.551020408163 -0.132589486522
0.3 0.612244897959 -0.113051707373
0.3 0.673469387755 -0.0960310424517
0.3 0.734693877551 -0.0813267699052
0.3 0.795918367347 -0.0687073046238
0.3 0.857142857143 -0.0579336258504
0.3 0.918367346939 -0.0487738764799
0.3 0.979591836735 -0.0410118898456
0.3 1.04081632653 -0.0344515056362
0.3 1.10204081633 -0.0289181439004
0.3 1.16326530612 -0.0242586421425
0.3 1.22448979592 -0.0203400646159
0.3 1.28571428571 -0.0170479507982
0.3 1.34693877551 -0.0142843418526
0.3 1.40816326531 -0.0119658953863
0.3 1.4693877551 -0.0100218660206
0.3 1.5306122449 -0.00839243086616
0.3 1.59183673469 -0.00702710579279
0.3 1.65306122449 -0.00588336243605
0.3 1.71428571429 -0.00492542521602
0.3 1.77551020408 -0.00412322958398
0.3 1.83673469388 -0.00345153347894
0.3 1.89795918367 -0.00288915479828
0.3 1.95918367347 -0.00241833898498
0.3 2.02040816327 -0.00202420440297
0.3 2.08163265306 -0.00169428260148
0.3 2.14285714286 -0.00141812264694
0.3 2.20408163265 -0.00118695856637
0.3 2.26530612245 -0.000993466299898
0.3 2.32653061224 -0.000831514662712
0.3 2.38775510204 -0.000695963793412
0.3 2.44897959184 -0.000582507548459
0.3 2.51020408163 -0.00048754391228
0.3 2.57142857143 -0.000408060451823
0.3 2.63265306122 -0.000341536319232
0.3 2.69387755102 -0.00028585917507
0.3 2.75510204082 -0.000239259400023
0.3 2.81632653061 -0.000200255844078
0.3 2.87755102041 -0.000167609791186
0.3 2.9387755102 -0.000140285455619
0.3 3.0 -0.000117415857625

0.4 0.0 0.117557050458
0.4 0.0612244897959 -0.0868744446149
0.4 0.122448979592 -0.195092998574
0.4 0.183673469388 -0.220623980326
0.4 0.244897959184 -0.216895869597
0.4 0.30612244898 -0.201755248009
0.4 0.367346938776 -0.182296300463
0.4 0.428571428571 -0.161739000728
0.4 0.489795918367 -0.141679104316
0.4 0.551020408163 -0.122929123565
0.4 0.612244897959 -0.105876683051
0.4 0.673469387755 -0.0906614591267
0.4 0.734693877551 -0.0772750437702
0.4 0.795918367347 -0.0656227175146
0.4 0.857142857143 -0.0555633081707
0.4 0.918367346939 -0.046935010301
0.4 0.979591836735 -0.0395718211323
0.4 1.04081632653 -0.0333135024733
0.4 1.10204081633 -0.0280112155951
0.4 1.16326530612 -0.0235302825132
0.4 1.22448979592 -0.0197510906312
0.4 1.28571428571 -0.0165688281005
0.4 1.34693877551 -0.0138925773013
0.4 1.40816326531 -0.0116441650473
0.4 1.4693877551 -0.00975669023846
0.4 1.5306122449 -0.00817321217441
0.4 1.59183673469 -0.00684543390644
0.4 1.65306122449 -0.00573250569545
0.4 1.71428571429 -0.00479995415232
0.4 1.77551020408 -0.00401873720634
0.4 1.83673469388 -0.00336442188637
0.4 1.89795918367 -0.0028164731716
0.4 1.95918367347 -0.00235765724179
0.4 2.02040816327 -0.00197351485149
0.4 2.08163265306 -0.00165192212268
0.4 2.14285714286 -0.00138271082205
0.4 2.20408163265 -0.00115734819664
0.4 2.26530612245 -0.000968701987008
0.4 2.32653061224 -0.000810799874899
0.4 2.38775510204 -0.000678634014095
0.4 2.44897959184 -0.0005680082502
0.4 2.51020408163 -0.000475411944091
0.4 2.57142857143 -0.000397908684908
0.4 2.63265306122 -0.000333041059525
0.4 2.69387755102 -0.000278749779054
0.4 2.75510204082 -0.000233309590318
0.4 2.81632653061 -0.000195276381984
0.4 2.87755102041 -0.000163442401575
0.4 2.9387755102 -0.000136797625593
0.4 3.0 -0.000114496754111

0.5 0.0 0.141421356237
0.5 0.0612244897959 0.0250289657268
0.5 0.122448979592 -0.0951853486712
0.5 0.183673469388 -0.142767864894
0.5 0.244897959184 -0.156841459903
0.5 0.30612244898 -0.155083590296
0.5 0.367346938776 -0.145672059729
0.5 0.428571428571 -0.132748970809
0.5 0.489795918367 -0.118565045414
0.5 0.551020408163 -0.104387056948
0.5 0.612244897959 -0.0909228938712
0.5 0.673469387755 -0.0785438881354
0.5 0.734693877551 -0.0674130512064
0.5 0.795918367347 -0.0575646173445
0.5 0.857142857143 -0.0489555051721
0.5 0.918367346939 -0.0414990758192
0.5 0.979591836735 -0.0350872586686
0.5 1.04081632653 -0.0296046898734
0.5 1.10204081633 -0.0249374749537
0.5 1.16326530612 -0.0209782998584
0.5 1.22448979592 -0.0176291113879
0.5 1.28571428571 -0.0148021920552
0.5 1.34693877551 -0.0124202694782
0.5 1.40816326531 -0.0104161140369
0.5 1.4693877551 -0.00873167258438
0.5 1.5306122449 -0.00731718663403
0.5 1.59183673469 -0.00613021998176
0.5 1.65306122449 -0.00513472628986
0.5 1.71428571429 -0.00430018393669
0.5 1.77551020408 -0.00360081131349
0.5 1.83673469388 -0.00301487373796
0.5 1.89795918367 -0.00252407382474
0.5 1.95918367347 -0.00211303562479
0.5 2.02040816327 -0.00176884553692
0.5 2.08163265306 -0.00148066703721
0.5 2.14285714286 -0.00123940588801
0.5 2.20408163265 -0.00103742697397
0.5 2.26530612245 -0.000868345576757
0.5 2.32653061224 -0.000726813536528
0.5 2.38775510204 -0.000608345619579
0.5 2.44897959184 -0.000509182728906
0.5 2.51020408163 -0.000426179432833
0.5 2.57142857143 -0.000356704410843
0.5 2.63265306122 -0.000298555376071
0.5 2.69387755102 -0.000249886751812
0.5 2.75510204082 -0.000209152222694
0.5 2.81632653061 -0.000175057477967
0.5 2.87755102041 -0.000146519789289
0.5 2.9387755102 -0.000122634071188
0.5 3.0 -0.000102642186668

0.6 0.0 0.161803398875
0.6 0.0612244897959 0.108143849512
0.6 0.122448979592 -0.00236622232279
0.6 0.183673469388 -0.0621464394502
0.6 0.244897959184 -0.089839943923
0.6 0.30612244898 -0.0998374413864
0.6 0.367346938776 -0.100092991835
0.6 0.428571428571 -0.0950661302901
0.6 0.489795918367 -0.087350962588
0.6 0.551020408163 -0.0784936912601
0.6 0.612244897959 -0.0694194322991
0.6 0.673469387755 -0.0606698255289
0.6 0.734693877551 -0.0525438683842
0.6 0.795918367347 -0.0451859689503
0.6 0.857142857143 -0.0386430709196
0.6 0.918367346939 -0.0329024081469
0.6 0.979591836735 -0.0279166392274
0.6 1.04081632653 -0.0236203664906
0.6 1.10204081633 -0.0199408298472
0.6 1.16326530612 -0.0168046088511
0.6 1.22448979592 -0.0141416012461
0.6 1.28571428571 -0.0118871802793
0.6 1.34693877551 -0.00998317293495
0.6 1.40816326531 -0.00837815442822
0.6 1.4693877551 -0.007027190711
0.6 1.5306122449 -0.0058914158203
0.6 1.59183673469 -0.00493745089646
0.6 1.65306122449 -0.00413678954759
0.6 1.71428571429 -0.0034651924738
0.6 1.77551020408 -0.00290211729733
0.6 1.83673469388 -0.00243020125516
0.6 1.89795918367 -0.00203479781626
0.6 1.95918367347 -0.00170357913187
0.6 2.02040816327 -0.00142617862131
0.6 2.08163265306 -0.00119388857434
0.6 2.14285714286 -0.000999395684018
0.6 2.20408163265 -0.000836556461681
0.6 2.26530612245 -0.000700230744249
0.6 2.32653061224 -0.000586111271105
0.6 2.38775510204 -0.000490584766667
0.6 2.44897959184 -0.000410622314061
0.6 2.51020408163 -0.000343688891694
0.6 2.57142857143 -0.00028766348312
0.6 2.63265306122 -0.000240770711792
0.6 2.69387755102 -0.00020152267083
0.6 2.75510204082 -0.000168672650361
0.6 2.81632653061 -0.000141177022427
0.6 2.87755102041 -0.000118162789798
0.6 2.9387755102 -9.88999727039e-05
0.6 3.0 -8.27773981126e-05

0.7 0.0 0.178201304838
0.7 0.0612244897959 0.164790132287
0.7 0.122448979592 0.0775006251387
0.7 0.183673469388 0.0151385557611
0.7 0.244897959184 -0.021107689442
0.7 0.30612244898 -0.0403285298557
0.7 0.367346938776 -0.0491127241559
0.7 0.428571428571 -0.0516283992587
0.7 0.489795918367 -0.0504732107583
0.7 0.551020408163 -0.047273360331
0.7 0.612244897959 -0.0430500115947
0.7 0.673469387755 -0.0384404132603
0.7 0.734693877551 -0.0338338874222
0.7 0.795918367347 -0.0294580496338
0.7 0.857142857143 -0.0254350987503
0.7 0.918367346939 -0.0218192782008
0.7 0.979591836735 -0.0186221335149
0.7 1.04081632653 -0.0158294563543
0.7 1.10204081633 -0.0134126036186
0.7 1.16326530612 -0.0113359117598
0.7 1.22448979592 -0.00956142376457
0.7 1.28571428571 -0.00805176783112
0.7 1.34693877551 -0.00677181628388
0.7 1.40816326531 -0.00568956064536
0.7 1.4693877551 -0.00477642095412
0.7 1.5306122449 -0.00400727481917
0.7 1.59183673469 -0.00336028351772
0.7 1.65306122449 -0.00281662376276
0.7 1.71428571429 -0.0023601758746
0.7 1.77551020408 -0.00197720371035
0.7 1.83673469388 -0.00165604742101
0.7 1.89795918367 -0.00138683845282
0.7 1.95918367347 -0.00116124863454
0.7 2.02040816327 -0.000972260490102
0.7 2.08163265306 -0.000813970091835
0.7 2.14285714286 -0.000681412766379
0.7 2.20408163265 -0.000570414061907
0.7 2.26530612245 -0.000477478225759
0.7 2.32653061224 -0.000399674177881
0.7 2.38775510204 -0.000334542029433
0.7 2.44897959184 -0.000280019019128
0.7 2.51020408163 -0.000234378141963
0.7 2.57142857143 -0.00019617404872
0.7 2.63265306122 -0.000164196727284
0.7 2.69387755102 -0.000137431987672
0.7 2.75510204082 -0.000115029967415
0.7 2.81632653061 -9.62791510316e-05
0.7 2.87755102041 -8.05843359034e-05
0.7 2.9387755102 -6.74477135236e-05
0.7 3.0 -5.64525895885e-05

0.8 0.0 0.190211303259
0.8 0.0612244897959 0.200100865211
0.8 0.122448979592 0.141156684205
0.8 0.183673469388 0.0841249147493
0.8 0.244897959184 0.0444997208683
0.8 0.30612244898 0.019105453034
0.8 0.367346938776 0.00349801643295
0.8 0.428571428571 -0.00568042048736
0.8 0.489795918367 -0.0107089311464
0.8 0.551020408163 -0.013093794667
0.8 0.612244897959 -0.0138265429552
0.8 0.673469387755 -0.0135601886522
0.8 0.734693877551 -0.0127235843319
0.8 0.795918367347 -0.0115956273762
0.8 0.857142857143 -0.0103542702811
0.8 0.918367346939 -0.00910949006855
0.8 0.979591836735 -0.00792584136208
0.8 1.04081632653 -0.00683791552328
0.8 1.10204081633 -0.00586096895612
0.8 1.16326530612 -0.00499817569144
0.8 1.22448979592 -0.00424550426168
0.8 1.28571428571 -0.00359494790493
0.8 1.34693877551 -0.00303661077624
0.8 1.40816326531 -0.00256002259292
0.8 1.4693877551 -0.00215493280479
0.8 1.5306122449 -0.00181175132335
0.8 1.59183673469 -0.00152176817912
0.8 1.65306122449 -0.00127723471612
0.8 1.71428571429 -0.00107135725152
0.8 1.77551020408 -0.000898243139857
0.8 1.83673469388 -0.000752822509745
0.8 1.89795918367 -0.00063075966096
0.8 1.95918367347 -0.00052836595315
0.8 2.02040816327 -0.000442513985199
0.8 2.08163265306 -0.000370559941673
0.8 2.14285714286 -0.000310272299301
0.8 2.20408163265 -0.000259769460017
0.8 2.26530612245 -0.000217471656338
0.8 2.32653061224 -0.000182051876432
0.8 2.38775510204 -0.000152395074079
0.8 2.44897959184 -0.000127565225523
0.8 2.51020408163 -0.000106777888547
0.8 2.57142857143 -8.93760327223e-05
0.8 2.63265306122 -7.48093388435e-05
0.8 2.69387755102 -6.26164147061e-05
0.8 2.75510204082 -5.24105108191e-05
0.8 2.81632653061 -4.38677494635e-05
0.8 2.87755102041 -3.67170923829e-05
0.8 2.9387755102 -3.07318620505e-05
0.8 3.0 -2.57221980181e-05

0.9 0.0 0.197537668119
0.9 0.0612244897959 0.219517749778
0.9 0.122448979592 0.187648995446
0.9 0.183673469388 0.141305304811
0.9 0.244897959184 0.102876248262
0.9 0.30612244898 0.0744487903766
0.9 0.367346938776 0.0540457042089
0.9 0.428571428571 0.0394742399453
0.9 0.489795918367 0.0290337229366
0.9 0.551020408163 0.0215122431198
0.9 0.612244897959 0.016062753631
0.9 0.673469387755 0.0120921765088
0.9 0.734693877551 0.009182258403
0.9 0.795918367347 0.00703605802321
0.9 0.857142857143 0.00544178011229
0.9 0.918367346939 0.00424795730124
0.9 0.979591836735 0.00334606678756
0.9 1.04081632653 0.00265824567999
0.9 1.10204081633 0.00212851358364
0.9 1.16326530612 0.0017164966764
0.9 1.22448979592 0.00139294804433
0.9 1.28571428571 0.00113655363934
0.9 1.34693877551 0.000931661956491
0.9 1.40816326531 0.000766699830438
0.9 1.4693877551 0.000633000820056
0.9 1.5306122449 0.000524018040294
0.9 1.59183673469 0.000434749656969
0.9 1.65306122449 0.000361330046981
0.9 1.71428571429 0.000300740436784
0.9 1.77551020408 0.000250599065551
0.9 1.83673469388 0.000209009658508
0.9 1.89795918367 0.000174449602317
0.9 1.95918367347 0.000145688687324
0.9 2.02040816327 0.000121725842041
0.9 2.08163265306 0.000101742197296
0.9 2.14285714286 8.50644657825e-05
0.9 2.20408163265 7.1136218111e-05
0.9 2.26530612245 5.94990256264e-05
0.9 2.32653061224 4.97729522921e-05
0.9 2.38775510204 4.1641677869e-05
0.9 2.44897959184 3.48417427871e-05
0.9 2.51020408163 2.91540183596e-05
0.9 2.57142857143 2.43960666785e-05
0.9 2.63265306122 2.04156504079e-05
0.9 2.69387755102 1.70854169473e-05
0.9 2.75510204082 1.42988559777e-05
0.9 2.81632653061 1.19669736341e-05
0.9 2.87755102041 1.0015467444e-05
0.9 2.9387755102 8.38228758194e-06
0.9 3.0 7.01552304656e-06

1.0 0.0 0.2
1.0 0.0612244897959 0.227404390569
1.0 0.122448979592 0.217693913197
1.0 0.183673469388 0.18467066155
1.0 0.244897959184 0.150919866063
1.0 0.30612244898 0.122301286101
1.0 0.367346938776 0.0991930731009
1.0 0.428571428571 0.0807235708862
1.0 0.489795918367 0.0659357023698
1.0 0.551020408163 0.0540385069688
1.0 0.612244897959 0.0444190160856
1.0 0.673469387755 0.0366064516211
1.0 0.734693877551 0.0302367375119
1.0 0.795918367347 0.0250255986445
1.0 0.857142857143 0.0207492013012
1.0 0.918367346939 0.017230139884
1.0 0.979591836735 0.0143270449303
1.0 1.04081632653 0.0119267408667
1.0 1.10204081633 0.00993822564113
1.0 1.16326530612 0.00828801339225
1.0 1.22448979592 0.00691651882385
1.0 1.28571428571 0.0057752241258
1.0 1.34693877551 0.00482446703269
1.0 1.40816326531 0.00403174953415
1.0 1.4693877551 0.00337031184122
1.0 1.5306122449 0.00281808103479
1.0 1.59183673469 0.00235680141076
1.0 1.65306122449 0.00197134035249
1.0 1.71428571429 0.00164913275641
1.0 1.77551020408 0.00137972889462
1.0 1.83673469388 0.00115442799168
1.0 1.89795918367 0.000965977073748
1.0 1.95918367347 0.000808329134673
1.0 2.02040816327 0.000676436770282
1.0 2.08163265306 0.000566084994589
1.0 2.14285714286 0.000473750021124
1.0 2.20408163265 0.000396482003985
1.0 2.26530612245 0.000331820854933
1.0 2.32653061224 0.000277709837469
1.0 2.38775510204 0.000232426289699
1.0 2.44897959184 0.000194528056937
1.0 2.51020408163 0.000162809683183
1.0 2.57142857143 0.00013626359314
1.0 2.63265306122 0.000114046933334
1.0 2.69387755102 9.54535874521e-05
1.0 2.75510204082 7.98921263415e-05
1.0 2.81632653061 6.68676487695e-05
1.0 2.87755102041 5.59663221326e-05
1.0 2.9387755102 4.68422148245e-05
1.0 3.0 3.9205709891e-05

1.1 0.0 0.197537668119
1.1 0.0612244897959 0.226689454358
1.1 0.122448979592 0.232967694192
1.1 0.183673469388 0.213525084811
1.1 0.244897959184 0.186616866662
1.1 0.30612244898 0.160068528314
1.1 0.367346938776 0.136180187275
1.1 0.428571428571 0.115366631806
1.1 0.489795918367 0.0974716400189
1.1 0.551020408163 0.0821899402317
1.1 0.612244897959 0.0691963609484
1.1 0.673469387755 0.0581840437454
1.1 0.734693877551 0.0488750357858
1.1 0.795918367347 0.0410224251041
1.1 0.857142857143 0.0344096164198
1.1 0.918367346939 0.0288484324734
1.1 0.979591836735 0.0241766625385
1.1 1.04081632653 0.0202553661412
1.1 1.10204081633 0.0169661442276
1.1 1.16326530612 0.014208512755
1.1 1.22448979592 0.0118974690689
1.1 1.28571428571 0.0099612713659
1.1 1.34693877551 0.0083394773245
1.1 1.40816326531 0.00698129470777
1.1 1.4693877551 0.00584402412271
1.1 1.5306122449 0.0048918341456
1.1 1.59183673469 0.00409467057867
1.1 1.65306122449 0.00342733563853
1.1 1.71428571429 0.00286871258383
1.1 1.77551020408 0.00240110875128
1.1 1.83673469388 0.00200970426068
1.1 1.89795918367 0.00168208608604
1.1 1.95918367347 0.00140786518774
1.1 2.02040816327 0.00117834363136
1.1 2.08163265306 0.000986240518543
1.1 2.14285714286 0.000825457403955
1.1 2.20408163265 0.000690881800038
1.1 2.26530612245 0.000578244309602
1.1 2.32653061224 0.000483972145739
1.1 2.38775510204 0.000405070904069
1.1 2.44897959184 0.000339032392248
1.1 2.51020408163 0.000283758971012
1.1 2.57142857143 0.000237496604255
1.1 2.63265306122 0.000198777629202
1.1 2.69387755102 0.00016637229205
1.1 2.75510204082 0.000139250416004
1.1 2.81632653061 0.000116549820702
1.1 2.87755102041 9.75494526974e-05
1.1 2.9387755102 8.16464832928e-05
1.1 3.0 6.83362154487e-05

1.2 0.0 0.190211303259
1.2 0.0612244897959 0.219114540204
1.2 0.122448979592 0.235517459951
1.2 0.183673469388 0.228175016271
1.2 0.244897959184 0.208975887724
1.2 0.30612244898 0.18603294952
1.2 0.367346938776 0.16296112753
1.2 0.428571428571 0.141275543715
1.2 0.489795918367 0.121575526896
1.2 0.551020408163 0.104040907533
1.2 0.612244897959 0.0886473393203
1.2 0.673469387755 0.075268550616
1.2 0.734693877551 0.0637297194687
1.2 0.795918367347 0.0538374519915
1.2 0.857142857143 0.0453972152468
1.2 0.918367346939 0.0382233673232
1.2 0.979591836735 0.0321446101441
1.2 1.04081632653 0.0270064930524
1.2 1.10204081633 0.0226720800408
1.2 1.16326530612 0.0190214872872
1.2 1.22448979592 0.0159507726532
1.2 1.28571428571 0.0133704701621
1.2 1.34693877551 0.011204011252
1.2 1.40816326531 0.00938623337703
1.2 1.4693877551 0.00786180430349
1.2 1.5306122449 0.00658391424061
1.2 1.59183673469 0.00551304564361
1.2 1.65306122449 0.00461589544492
1.2 1.71428571429 0.00386443905486
1.2 1.77551020408 0.00323511892772
1.2 1.83673469388 0.00270815092812
1.2 1.89795918367 0.00226692960164
1.2 1.95918367347 0.00189753394307
1.2 2.02040816327 0.00158829383076
1.2 2.08163265306 0.0013294303711
1.2 2.14285714286 0.00111274620038
1.2 2.20408163265 0.000931365049599
1.2 2.26530612245 0.000779541323659
1.2 2.32653061224 0.000652464961005
1.2 2.38775510204 0.000546103467954
1.2 2.44897959184 0.000457078334612
1.2 2.51020408163 0.000382563427335
1.2 2.57142857143 0.000320195127602
1.2 2.63265306122 0.000267995496355
1.2 2.69387755102 0.000224307109811
1.2 2.75510204082 0.00018774143701
1.2 2.81632653061 0.000157136302958
1.2 2.87755102041 0.000131519702206
1.2 2.9387755102 0.000110078958798
1.2 3.0 9.21336747474e-05

1.3 0.0 0.178201304838
1.3 0.0612244897959 0.205675514424
1.3 0.122448979592 0.227374760729
1.3 0.183673469388 0.229598961741
1.3 0.244897959184 0.217868973936
1.3 0.30612244898 0.199325238987
1.3 0.367346938776 0.17825549088
1.3 0.428571428571 0.156990103387
1.3 0.489795918367 0.136754580604
1.3 0.551020408163 0.118153858803
1.3 0.612244897959 0.101438068429
1.3 0.673469387755 0.086652881794
1.3 0.734693877551 0.0737277406274
1.3 0.795918367347 0.0625292886398
1.3 0.857142857143 0.0528943439884
1.3 0.918367346939 0.0446502448912
1.3 0.979591836735 0.0376272102628
1.3 1.04081632653 0.031665451377
1.3 1.10204081633 0.0266189070529
1.3 1.16326530612 0.0223567886365
1.3 1.22448979592 0.0187637474926
1.3 1.28571428571 0.0157391868173
1.3 1.34693877551 0.013196127568
1.3 1.40816326531 0.0110599492878
1.3 1.4693877551 0.00926688969663
1.3 1.5306122449 0.00776273713301
1.3 1.59183673469 0.00650154391712
1.3 1.65306122449 0.00544446705693
1.3 1.71428571429 0.00455873891865
1.3 1.77551020408 0.0038167608327
1.3 1.83673469388 0.00319531867527
1.3 1.89795918367 0.00267490407212
1.3 1.95918367347 0.00223914625991
1.3 2.02040816327 0.00187431091137
1.3 2.08163265306 0.00156888247058
1.3 2.14285714286 0.00131320318494
1.3 2.20408163265 0.00109916883312
1.3 2.26530612245 0.000920005504064
1.3 2.32653061224 0.000770040913158
1.3 2.38775510204 0.000644518950801
1.3 2.44897959184 0.000539454302522
1.3 2.51020408163 0.000451512799289
1.3 2.57142857143 0.000377905639912
1.3 2.63265306122 0.000316298930384
1.3 2.69387755102 0.000264736896349
1.3 2.75510204082 0.000221580996142
1.3 2.81632653061 0.000185459745646
1.3 2.87755102041 0.000155226036332
1.3 2.9387755102 0.000129920763407
1.3 3.0 0.000108740924704

1.4 0.0 0.161803398875
1.4 0.0612244897959 0.187012204673
1.4 0.122448979592 0.210365904443
1.4 0.183673469388 0.219170289639
1.4 0.244897959184 0.213843962023
1.4 0.30612244898 0.199836558071
1.4 0.367346938776 0.181535263486
1.4 0.428571428571 0.161752566437
1.4 0.489795918367 0.142151292996
1.4 0.551020408163 0.123654429516
1.4 0.612244897959 0.106727211092
1.4 0.673469387755 0.09155651372
1.4 0.734693877551 0.0781627770018
1.4 0.795918367347 0.0664700536644
1.4 0.857142857143 0.0563501907822
1.4 0.918367346939 0.0476507038753
1.4 0.979591836735 0.0402122434479
1.4 1.04081632653 0.0338791726018
1.4 1.10204081633 0.0285056644107
1.4 1.16326530612 0.0239588429654
1.4 1.22448979592 0.0201200123305
1.4 1.28571428571 0.0168846586013
1.4 1.34693877551 0.0141617509555
1.4 1.40816326531 0.0118727468812
1.4 1.4693877551 0.00995023724628
1.4 1.5306122449 0.00833671054002
1.4 1.59183673469 0.00698328902651
1.4 1.65306122449 0.00584856410142
1.4 1.71428571429 0.00489754446656
1.4 1.77551020408 0.0041007190457
1.4 1.83673469388 0.00343323878207
1.4 1.89795918367 0.00287420385479
1.4 1.95918367347 0.0024060641073
1.4 2.02040816327 0.00201408807965
1.4 2.08163265306 0.00168591909439
1.4 2.14285714286 0.00141119063337
1.4 2.20408163265 0.00118120159631
1.4 2.26530612245 0.000988677515877
1.4 2.32653061224 0.000827525976623
1.4 2.38775510204 0.000692638035131
1.4 2.44897959184 0.000579732327681
1.4 2.51020408163 0.000485226686227
1.4 2.57142857143 0.000406124664186
1.4 2.63265306122 0.000339918483307
1.4 2.69387755102 0.000284506600907
1.4 2.75510204082 0.000238128304742
1.4 2.81632653061 0.000199309813194
1.4 2.87755102041 0.000166818422636
1.4 2.9387755102 0.000139623444026
1.4 3.0 0.000116861931223

1.5 0.0 0.141421356237
1.5 0.0612244897959 0.163664078636
1.5 0.122448979592 0.186068156145
1.5 0.183673469388 0.198463096385
1.5 0.244897959184 0.197955800422
1.5 0.30612244898 0.188112734254
1.5 0.367346938776 0.172975874253
1.5 0.428571428571 0.155500101065
1.5 0.489795918367 0.137562737475
1.5 0.551020408163 0.120266408032
1.5 0.612244897959 0.104208724351
1.5 0.673469387755 0.0896707890583
1.5 0.734693877551 0.0767397955738
1.5 0.795918367347 0.065387277674
1.5 0.857142857143 0.0555190223525
1.5 0.918367346939 0.047006886823
1.5 0.979591836735 0.0397090139644
1.5 1.04081632653 0.0334823481467
1.5 1.10204081633 0.0281901200098
1.5 1.16326530612 0.0237059852186
1.5 1.22448979592 0.0199159704165
1.5 1.28571428571 0.0167189910941
1.5 1.34693877551 0.0140265212339
1.5 1.40816326531 0.0117618577037
1.5 1.4693877551 0.00985895762427
1.5 1.5306122449 0.0082613322471
1.5 1.59183673469 0.00692087771399
1.5 1.65306122449 0.00579677767851
1.5 1.71428571429 0.00485449892744
1.5 1.77551020408 0.00406488852919
1.5 1.83673469388 0.00340338017811
1.5 1.89795918367 0.00284929938067
1.5 1.95918367347 0.00238527681735
1.5 2.02040816327 0.00199672734367
1.5 2.08163265306 0.00167141338929
1.5 2.14285714286 0.00139906597419
1.5 2.20408163265 0.00117106434985
1.5 2.26530612245 0.000980200045147
1.5 2.32653061224 0.000820435216611
1.5 2.38775510204 0.0006867062836
1.5 2.44897959184 0.000574769612305
1.5 2.51020408163 0.000481074374575
1.5 2.57142857143 0.000402650188401
1.5 2.63265306122 0.000337011010689
1.5 2.69387755102 0.000282073473432
1.5 2.75510204082 0.000236092058226
1.5 2.81632653061 0.000197605673691
1.5 2.87755102041 0.000165392206608
1.5 2.9387755102 0.000138429809825
1.5 3.0 0.000115862933387

1.6 0.0 0.117557050458
1.6 0.0612244897959 0.136204139426
1.6 0.122448979592 0.155850741237
1.6 0.183673469388 0.16913850359
1.6 0.244897959184 0.171638813698
1.6 0.30612244898 0.165257475812
1.6 0.367346938776 0.153394744936
1.6 0.428571428571 0.138831932304
1.6 0.489795918367 0.123428138269
1.6 0.551020408163 0.108312812468
1.6 0.612244897959 0.0941212308643
1.6 0.673469387755 0.0811728834963
1.6 0.734693877551 0.0695911037271
1.6 0.795918367347 0.0593804073269
1.6 0.857142857143 0.0504761365988
1.6 0.918367346939 0.0427762701121
1.6 0.979591836735 0.0361617759371
1.6 1.04081632653 0.0305093579655
1.6 1.10204081633 0.025699223153
1.6 1.16326530612 0.0216195243946
1.6 1.22448979592 0.0181686094346
1.6 1.28571428571 0.0152558290769
1.6 1.34693877551 0.0128014719993
1.6 1.40816326531 0.0107362567604
1.6 1.4693877551 0.00900038859408
1.6 1.5306122449 0.00754262744266
1.6 1.59183673469 0.00631927535537
1.6 1.65306122449 0.00529321208412
1.6 1.71428571429 0.00443300323586
1.6 1.77551020408 0.00371209306138
1.6 1.83673469388 0.00310809124805
1.6 1.89795918367 0.00260214622466
1.6 1.95918367347 0.00217841456628
1.6 2.02040816327 0.00182358876782
1.6 2.08163265306 0.00152650083022
1.6 2.14285714286 0.00127777769133
1.6 2.20408163265 0.00106954970457
1.6 2.26530612245 0.000895235661784
1.6 2.32653061224 0.000749322648338
1.6 2.38775510204 0.000627187041379
1.6 2.44897959184 0.000524953732069
1.6 2.51020408163 0.000439380099458
1.6 2.57142857143 0.000367753485476
1.6 2.63265306122 0.000307803494692
1.6 2.69387755102 0.000257627450801
1.6 2.75510204082 0.000215631202892
1.6 2.81632653061 0.000180480343568
1.6 2.87755102041 0.000151058707401
1.6 2.9387755102 0.000126433023564
1.6 3.0 0.000105821900789

1.7 0.0 0.0907980999479
1.7 0.0612244897959 0.105292983676
1.7 0.122448979592 0.120948847291
1.7 0.183673469388 0.132891481093
1.7 0.244897959184 0.136619623154
1.7 0.30612244898 0.132852541242
1.7 0.367346938776 0.124187187377
1.7 0.428571428571 0.112959934083
1.7 0.489795918367 0.100791323092
1.7 0.551020408163 0.088687523767
1.7 0.612244897959 0.0772266559072
1.7 0.673469387755 0.0667097467342
1.7 0.734693877551 0.0572642833675
1.7 0.795918367347 0.0489117301001
1.7 0.857142857143 0.0416110179532
1.7 0.918367346939 0.0352864787638
1.7 0.979591836735 0.0298457819545
1.7 1.04081632653 0.0251912378309
1.7 1.10204081633 0.0212267582872
1.7 1.16326530612 0.0178619129559
1.7 1.22448979592 0.0150140610639
1.7 1.28571428571 0.0126092136376
1.7 1.34693877551 0.0105821167199
1.7 1.40816326531 0.00887592648295
1.7 1.4693877551 0.00744149845413
1.7 1.5306122449 0.00623666249319
1.7 1.59183673469 0.00522541776628
1.7 1.65306122449 0.00437715739827
1.7 1.71428571429 0.00366594588383
1.7 1.77551020408 0.00306986172536
1.7 1.83673469388 0.00257041448089
1.7 1.89795918367 0.00215203111416
1.7 1.95918367347 0.00180162024455
1.7 2.02040816327 0.00150818373181
1.7 2.08163265306 0.00126249021077
1.7 2.14285714286 0.00105679104218
1.7 2.20408163265 0.000884579842869
1.7 2.26530612245 0.000740414998928
1.7 2.32653061224 0.000619737926216
1.7 2.38775510204 0.00051872522698
1.7 2.44897959184 0.00043417235693
1.7 2.51020408163 0.000363397719603
1.7 2.57142857143 0.000304157928798
1.7 2.63265306122 0.000254575320979
1.7 2.69387755102 0.000213076327963
1.7 2.75510204082 0.000178342527579
1.7 2.81632653061 0.000149270304118
1.7 2.87755102041 0.000124936528598
1.7 2.9387755102 0.000104569329636
1.7 3.0 8.75224481896e-05

1.8 0.0 0.061803398875
1.8 0.0612244897959 0.0716893466941
1.8 0.122448979592 0.0825352378423
1.8 0.183673469388 0.0914337959171
1.8 0.244897959184 0.0948572520113
1.8 0.30612244898 0.0928873718728
1.8 0.367346938776 0.0872559165705
1.8 0.428571428571 0.0796412847803
1.8 0.489795918367 0.0712380052144
1.8 0.551020408163 0.0627980720312
1.8 0.612244897959 0.0547589680656
1.8 0.673469387755 0.0473528749329
1.8 0.734693877551 0.0406827806973
1.8 0.795918367347 0.0347723714932
1.8 0.857142857143 0.0295982244672
1.8 0.918367346939 0.0251105057992
1.8 0.979591836735 0.0212462829281
1.8 1.04081632653 0.0179379414744
1.8 1.10204081633 0.0151183991844
1.8 1.16326530612 0.0127241761628
1.8 1.22448979592 0.010697042019
1.8 1.28571428571 0.00898472151633
1.8 1.34693877551 0.00754101847988
1.8 1.40816326531 0.00632562916612
1.8 1.4693877551 0.00530366845601
1.8 1.5306122449 0.00444517473387
1.8 1.59183673469 0.00372455148246
1.8 1.65306122449 0.00312002519539
1.8 1.71428571429 0.00261313745478
1.8 1.77551020408 0.0021882812359
1.8 1.83673469388 0.00183228865391
1.8 1.89795918367 0.00153406704455
1.8 1.95918367347 0.00128428981544
1.8 2.02040816327 0.0010751205907
1.8 2.08163265306 0.000899981155903
1.8 2.14285714286 0.00075334941758
1.8 2.20408163265 0.000630588286812
1.8 2.26530612245 0.000527819305613
1.8 2.32653061224 0.000441793251653
1.8 2.38775510204 0.000369784843095
1.8 2.44897959184 0.000309509856312
1.8 2.51020408163 0.000259056784496
1.8 2.57142857143 0.0002168264582
1.8 2.63265306122 0.000181480393489
1.8 2.69387755102 0.000151896871751
1.8 2.75510204082 0.000127136048694
1.8 2.81632653061 0.000106411200853
1.8 2.87755102041 8.9064261446e-05
1.8 2.9387755102 7.45449880553e-05
1.8 3.0 6.23926812905e-05

1.9 0.0 0.031286893008
1.9 0.0612244897959 0.0362386301428
1.9 0.122448979592 0.0417705525196
1.9 0.183673469388 0.0464921222002
1.9 0.244897959184 0.0484933939743
1.9 0.30612244898 0.0476837396249
1.9 0.367346938776 0.0449230321335
1.9 0.428571428571 0.0410856717311
1.9 0.489795918367 0.0368035924047
1.9 0.551020408163 0.03247771503
1.9 0.612244897959 0.0283428187551
1.9 0.673469387755 0.024524720427
1.9 0.734693877551 0.0210804979767
1.9 0.795918367347 0.0180249374364
1.9 0.857142857143 0.0153476113354
1.9 0.918367346939 0.0130238620525
1.9 0.979591836735 0.011021870502
1.9 1.04081632653 0.00930713254801
1.9 1.10204081633 0.00784524031217
1.9 1.16326530612 0.00660352880856
1.9 1.22448979592 0.00555196863097
1.9 1.28571428571 0.00466355915177
1.9 1.34693877551 0.00391441193715
1.9 1.40816326531 0.00328366716367
1.9 1.4693877551 0.00275325739315
1.9 1.5306122449 0.00230765697037
1.9 1.59183673469 0.00193359672246
1.9 1.65306122449 0.00161978568781
1.9 1.71428571429 0.00135664955997
1.9 1.77551020408 0.00113609141775
1.9 1.83673469388 0.000951278680318
1.9 1.89795918367 0.000796454840558
1.9 1.95918367347 0.000666779404426
1.9 2.02040816327 0.00055818498109
1.9 2.08163265306 0.000467257005116
1.9 2.14285714286 0.000391128974685
1.9 2.20408163265 0.000327393702603
1.9 2.26530612245 0.000274037750336
1.9 2.32653061224 0.000229374295617
1.9 2.38775510204 0.000191988494809
1.9 2.44897959184 0.000160694464933
1.9 2.51020408163 0.000134499810357
1.9 2.57142857143 0.000112574282448
1.9 2.63265306122 9.42229693053e-05
1.9 2.69387755102 7.88634966042e-05
1.9 2.75510204082 6.6007913529e-05
1.9 2.81632653061 5.5247765611e-05
1.9 2.87755102041 4.62413929017e-05
1.9 2.9387755102 3.8703116821e-05
1.9 3.0 3.23937463896e-05

2.0 0.0 0.0
2.0 0.0612244897959 0.0
2.0 0.122448979592 0.0
2.0 0.183673469388 0.0
2.0 0.244897959184 0.0
2.0 0.30612244898 0.0
2.0 0.367346938776 0.0
2.0 0.428571428571 0.0
2.0 0.489795918367 0.0
2.0 0.551020408163 0.0
2.0 0.612244897959 0.0
2.0 0.673469387755 0.0
2.0 0.734693877551 0.0
2.0 0.795918367347 0.0
2.0 0.857142857143 0.0
2.0 0.918367346939 0.0
2.0 0.979591836735 0.0
2.0 1.04081632653 0.0
2.0 1.10204081633 0.0
2.0 1.16326530612 0.0
2.0 1.22448979592 0.0
2.0 1.28571428571 0.0
2.0 1.34693877551 0.0
2.0 1.40816326531 0.0
2.0 1.4693877551 0.0
2.0 1.5306122449 0.0
2.0 1.59183673469 0.0
2.0 1.65306122449 0.0
2.0 1.71428571429 0.0
2.0 1.77551020408 0.0
2.0 1.83673469388 0.0
2.0 1.89795918367 0.0
2.0 1.95918367347 0.0
2.0 2.02040816327 0.0
2.0 2.08163265306 0.0
2.0 2.14285714286 0.0
2.0 2.20408163265 0.0
2.0 2.26530612245 0.0
2.0 2.32653061224 0.0
2.0 2.38775510204 0.0
2.0 2.44897959184 0.0
2.0 2.51020408163 0.0
2.0 2.57142857143 0.0
2.0 2.63265306122 0.0
2.0 2.69387755102 0.0
2.0 2.75510204082 0.0
2.0 2.81632653061 0.0
2.0 2.87755102041 0.0
2.0 2.9387755102 0.0
2.0 3.0 0.0



==> pics/schloegl-unco.dat <==
0.0 0.0 0.0
0.0 0.0612244897959 0.107123413051
0.0 0.122448979592 0.184847708848
0.0 0.183673469388 0.273655480341
0.0 0.244897959184 0.376565722339
0.0 0.30612244898 0.490823422399
0.0 0.367346938776 0.608119771989
0.0 0.428571428571 0.716637906907
0.0 0.489795918367 0.806155252625
0.0 0.551020408163 0.872518992339
0.0 0.612244897959 0.917716631152
0.0 0.673469387755 0.946757361715
0.0 0.734693877551 0.964779809189
0.0 0.795918367347 0.975771169648
0.0 0.857142857143 0.982433487276
0.0 0.918367346939 0.986474001777
0.0 0.979591836735 0.988934472654
0.0 1.04081632653 0.990441185238
0.0 1.10204081633 0.991369339225
0.0 1.16326530612 0.991944304318
0.0 1.22448979592 0.992302256978
0.0 1.28571428571 0.99252604334
0.0 1.34693877551 0.992666449782
0.0 1.40816326531 0.992754790876
0.0 1.4693877551 0.992810501419
0.0 1.5306122449 0.992845694028
0.0 1.59183673469 0.992867956634
0.0 1.65306122449 0.992882055388
0.0 1.71428571429 0.992890998934
0.0 1.77551020408 0.99289667191
0.0 1.83673469388 0.992900263606
0.0 1.89795918367 0.992902547465
0.0 1.95918367347 0.992904003254
0.0 2.02040816327 0.992904923883
0.0 2.08163265306 0.992905509658
0.0 2.14285714286 0.992905881764
0.0 2.20408163265 0.99290611856
0.0 2.26530612245 0.992906269099
0.0 2.32653061224 0.992906364075
0.0 2.38775510204 0.992906423534
0.0 2.44897959184 0.992906461249
0.0 2.51020408163 0.992906485957
0.0 2.57142857143 0.99290650229
0.0 2.63265306122 0.992906512716
0.0 2.69387755102 0.99290651906
0.0 2.75510204082 0.992906522565
0.0 2.81632653061 0.992906524785
0.0 2.87755102041 0.99290652612
0.0 2.9387755102 0.99290652748
0.0 3.0 0.992906528577

0.1 0.0 0.031286893008
0.1 0.0612244897959 0.110552631464
0.1 0.122448979592 0.187058102852
0.1 0.183673469388 0.275127149759
0.1 0.244897959184 0.377409966953
0.1 0.30612244898 0.491096414475
0.1 0.367346938776 0.607914636388
0.1 0.428571428571 0.716105502252
0.1 0.489795918367 0.805464979177
0.1 0.551020408163 0.871802871253
0.1 0.612244897959 0.917046164371
0.1 0.673469387755 0.946155718955
0.1 0.734693877551 0.964244140108
0.1 0.795918367347 0.9752890283
0.1 0.857142857143 0.981991236796
0.1 0.918367346939 0.986060039803
0.1 0.979591836735 0.988539948828
0.1 1.04081632653 0.990059737795
0.1 1.10204081633 0.990996558707
0.1 1.16326530612 0.991577207128
0.1 1.22448979592 0.991938857591
0.1 1.28571428571 0.992165036041
0.1 1.34693877551 0.992306985712
0.1 1.40816326531 0.992396314028
0.1 1.4693877551 0.992452657649
0.1 1.5306122449 0.992488255982
0.1 1.59183673469 0.992510777698
0.1 1.65306122449 0.992525046834
0.1 1.71428571429 0.992534086245
0.1 1.77551020408 0.992539821011
0.1 1.83673469388 0.992543469071
0.1 1.89795918367 0.992545781756
0.1 1.95918367347 0.992547245198
0.1 2.02040816327 0.9925481789
0.1 2.08163265306 0.9925487712
0.1 2.14285714286 0.992549148204
0.1 2.20408163265 0.992549387771
0.1 2.26530612245 0.992549540149
0.1 2.32653061224 0.992549636395
0.1 2.38775510204 0.992549696474
0.1 2.44897959184 0.992549734567
0.1 2.51020408163 0.992549759571
0.1 2.57142857143 0.992549776099
0.1 2.63265306122 0.992549786648
0.1 2.69387755102 0.992549793068
0.1 2.75510204082 0.992549796615
0.1 2.81632653061 0.992549798863
0.1 2.87755102041 0.992549800214
0.1 2.9387755102 0.99254980159
0.1 3.0 0.992549802699

0.2 0.0 0.061803398875
0.2 0.0612244897959 0.120383742302
0.2 0.122448979592 0.193454454113
0.2 0.183673469388 0.279379711576
0.2 0.244897959184 0.379821995321
0.2 0.30612244898 0.491825191166
0.2 0.367346938776 0.607231481394
0.2 0.428571428571 0.714454734664
0.2 0.489795918367 0.803347873441
0.2 0.551020408163 0.869611541382
0.2 0.612244897959 0.914993618513
0.2 0.673469387755 0.944311035098
0.2 0.734693877551 0.962598557124
0.2 0.795918367347 0.973804980459
0.2 0.857142857143 0.980627574361
0.2 0.918367346939 0.984781745613
0.2 0.979591836735 0.987320309223
0.2 1.04081632653 0.988879551289
0.2 1.10204081633 0.989842517982
0.2 1.16326530612 0.990440309323
0.2 1.22448979592 0.99081311246
0.2 1.28571428571 0.991046504745
0.2 1.34693877551 0.991193098153
0.2 1.40816326531 0.991285411307
0.2 1.4693877551 0.991343665858
0.2 1.5306122449 0.991380484835
0.2 1.59183673469 0.991403785712
0.2 1.65306122449 0.991418546697
0.2 1.71428571429 0.991427912266
0.2 1.77551020408 0.991433854036
0.2 1.83673469388 0.991437616882
0.2 1.89795918367 0.991440009658
0.2 1.95918367347 0.991441534724
0.2 2.02040816327 0.991442499433
0.2 2.08163265306 0.991443113241
0.2 2.14285714286 0.991443503187
0.2 2.20408163265 0.991443751335
0.2 2.26530612245 0.991443909096
0.2 2.32653061224 0.991444008633
0.2 2.38775510204 0.991444070945
0.2 2.44897959184 0.991444110469
0.2 2.51020408163 0.991444136363
0.2 2.57142857143 0.99144415348
0.2 2.63265306122 0.991444164406
0.2 2.69387755102 0.991444171055
0.2 2.75510204082 0.991444174729
0.2 2.81632653061 0.991444177056
0.2 2.87755102041 0.991444178455
0.2 2.9387755102 0.99144417988
0.2 3.0 0.991444181029

0.3 0.0 0.0907980999479
0.3 0.0612244897959 0.135342366618
0.3 0.122448979592 0.203360766386
0.3 0.183673469388 0.285941097742
0.3 0.244897959184 0.383449092014
0.3 0.30612244898 0.492744663869
0.3 0.367346938776 0.605869687907
0.3 0.428571428571 0.711525553002
0.3 0.489795918367 0.799664381269
0.3 0.551020408163 0.865814552184
0.3 0.612244897959 0.911433429409
0.3 0.673469387755 0.941101523456
0.3 0.734693877551 0.95972455103
0.3 0.795918367347 0.971203200926
0.3 0.857142857143 0.978228701803
0.3 0.918367346939 0.982526757542
0.3 0.979591836735 0.985164166622
0.3 1.04081632653 0.986789881086
0.3 1.10204081633 0.98779688874
0.3 1.16326530612 0.988423549534
0.3 1.22448979592 0.988815130326
0.3 1.28571428571 0.98906066637
0.3 1.34693877551 0.98921508242
0.3 1.40816326531 0.989312413526
0.3 1.4693877551 0.989373882356
0.3 1.5306122449 0.989412757007
0.3 1.59183673469 0.989437370226
0.3 1.65306122449 0.989452973286
0.3 1.71428571429 0.989462862827
0.3 1.77551020408 0.989469139065
0.3 1.83673469388 0.989473131757
0.3 1.89795918367 0.989475663794
0.3 1.95918367347 0.989477266847
0.3 2.02040816327 0.989478289323
0.3 2.08163265306 0.989478938086
0.3 2.14285714286 0.98947935102
0.3 2.20408163265 0.989479613451
0.3 2.26530612245 0.989479780375
0.3 2.32653061224 0.989479885808
0.3 2.38775510204 0.989479951632
0.3 2.44897959184 0.989479993369
0.3 2.51020408163 0.989480020762
0.3 2.57142857143 0.989480038868
0.3 2.63265306122 0.989480050426
0.3 2.69387755102 0.989480057459
0.3 2.75510204082 0.989480061346
0.3 2.81632653061 0.989480063809
0.3 2.87755102041 0.98948006529
0.3 2.9387755102 0.989480066796
0.3 3.0 0.989480068011

0.4 0.0 0.117557050458
0.4 0.0612244897959 0.153589024471
0.4 0.122448979592 0.215739958268
0.4 0.183673469388 0.294073133728
0.4 0.244897959184 0.387733442542
0.4 0.30612244898 0.493430700664
0.4 0.367346938776 0.603503357483
0.4 0.428571428571 0.707053186543
0.4 0.489795918367 0.794179622377
0.4 0.551020408163 0.860189353773
0.4 0.612244897959 0.90614922939
0.4 0.673469387755 0.936315756737
0.4 0.734693877551 0.95541524112
0.4 0.795918367347 0.967280676681
0.4 0.857142857143 0.974594589717
0.4 0.918367346939 0.97909718535
0.4 0.979591836735 0.981875091137
0.4 1.04081632653 0.983595263472
0.4 1.10204081633 0.984664834296
0.4 1.16326530612 0.985332493377
0.4 1.22448979592 0.985750733298
0.4 1.28571428571 0.986013505888
0.4 1.34693877551 0.986179017082
0.4 1.40816326531 0.986283472733
0.4 1.4693877551 0.986349502804
0.4 1.5306122449 0.986391291891
0.4 1.59183673469 0.986417765316
0.4 1.65306122449 0.986434549658
0.4 1.71428571429 0.986445204512
0.4 1.77551020408 0.986451967432
0.4 1.83673469388 0.98645625316
0.4 1.89795918367 0.986458978642
0.4 1.95918367347 0.986460715295
0.4 2.02040816327 0.986461814662
0.4 2.08163265306 0.986462514094
0.4 2.14285714286 0.986462958536
0.4 2.20408163265 0.986463241357
0.4 2.26530612245 0.986463421178
0.4 2.32653061224 0.986463534648
0.4 2.38775510204 0.986463605672
0.4 2.44897959184 0.986463650721
0.4 2.51020408163 0.986463680238
0.4 2.57142857143 0.986463699749
0.4 2.63265306122 0.986463712204
0.4 2.69387755102 0.986463719784
0.4 2.75510204082 0.986463723973
0.4 2.81632653061 0.986463726626
0.4 2.87755102041 0.986463728221
0.4 2.9387755102 0.986463729844
0.4 3.0 0.986463731154

0.5 0.0 0.141421356237
0.5 0.0612244897959 0.173049270704
0.5 0.122448979592 0.229310717107
0.5 0.183673469388 0.302836887577
0.5 0.244897959184 0.391953018646
0.5 0.30612244898 0.4933244242
0.5 0.367346938776 0.59969312293
0.5 0.428571428571 0.70067099484
0.5 0.489795918367 0.786560127785
0.5 0.551020408163 0.852413771372
0.5 0.612244897959 0.898823244988
0.5 0.673469387755 0.92963986381
0.5 0.734693877551 0.94936104709
0.5 0.795918367347 0.961731852783
0.5 0.857142857143 0.969422946706
0.5 0.918367346939 0.97419313893
0.5 0.979591836735 0.977154854431
0.5 1.04081632653 0.978998577292
0.5 1.10204081633 0.980149954377
0.5 1.16326530612 0.980871203663
0.5 1.22448979592 0.981324279382
0.5 1.28571428571 0.981609568855
0.5 1.34693877551 0.981789576219
0.5 1.40816326531 0.981903330376
0.5 1.4693877551 0.981975314276
0.5 1.5306122449 0.982020909366
0.5 1.59183673469 0.982049812019
0.5 1.65306122449 0.982068150438
0.5 1.71428571429 0.982079783161
0.5 1.77551020408 0.982087169572
0.5 1.83673469388 0.982091868757
0.5 1.89795918367 0.982094850489
0.5 1.95918367347 0.982096739778
0.5 2.02040816327 0.982097944217
0.5 2.08163265306 0.98209870873
0.5 2.14285714286 0.982099195313
0.5 2.20408163265 0.982099504612
0.5 2.26530612245 0.982099701352
0.5 2.32653061224 0.982099825613
0.5 2.38775510204 0.982099903216
0.5 2.44897959184 0.982099952423
0.5 2.51020408163 0.982099984712
0.5 2.57142857143 0.982100006055
0.5 2.63265306122 0.982100019679
0.5 2.69387755102 0.982100027971
0.5 2.75510204082 0.982100032554
0.5 2.81632653061 0.982100035458
0.5 2.87755102041 0.982100037203
0.5 2.9387755102 0.982100038977
0.5 3.0 0.982100040409

0.6 0.0 0.161803398875
0.6 0.0612244897959 0.191725088142
0.6 0.122448979592 0.242680543967
0.6 0.183673469388 0.311170684247
0.6 0.244897959184 0.39527137341
0.6 0.30612244898 0.491762347168
0.6 0.367346938776 0.59390122019
0.6 0.428571428571 0.691914407221
0.6 0.489795918367 0.77636977776
0.6 0.551020408163 0.842055981404
0.6 0.612244897959 0.889021705525
0.6 0.673469387755 0.920639521894
0.6 0.734693877551 0.941129238766
0.6 0.795918367347 0.954126502899
0.6 0.857142857143 0.962285966395
0.6 0.918367346939 0.967388736764
0.6 0.979591836735 0.970578958282
0.6 1.04081632653 0.972576262893
0.6 1.10204081633 0.973829305348
0.6 1.16326530612 0.974617133454
0.6 1.22448979592 0.975113474477
0.6 1.28571428571 0.975426721336
0.6 1.34693877551 0.975624717626
0.6 1.40816326531 0.975750016112
0.6 1.4693877551 0.975829388933
0.6 1.5306122449 0.975879704621
0.6 1.59183673469 0.975911619742
0.6 1.65306122449 0.975931874123
0.6 1.71428571429 0.975944739795
0.6 1.77551020408 0.975952910693
0.6 1.83673469388 0.975958092923
0.6 1.89795918367 0.975961388783
0.6 1.95918367347 0.975963488167
0.6 2.02040816327 0.975964818379
0.6 2.08163265306 0.975965664591
0.6 2.14285714286 0.97596620245
0.6 2.20408163265 0.975966544707
0.6 2.26530612245 0.975966762341
0.6 2.32653061224 0.975966899694
0.6 2.38775510204 0.975966985652
0.6 2.44897959184 0.975967040173
0.6 2.51020408163 0.975967075899
0.6 2.57142857143 0.975967099514
0.6 2.63265306122 0.97596711459
0.6 2.69387755102 0.975967123766
0.6 2.75510204082 0.975967128838
0.6 2.81632653061 0.97596713205
0.6 2.87755102041 0.975967133981
0.6 2.9387755102 0.975967135944
0.6 3.0 0.975967137528

0.7 0.0 0.178201304838
0.7 0.0612244897959 0.207917212144
0.7 0.122448979592 0.254473742838
0.7 0.183673469388 0.317970781614
0.7 0.244897959184 0.396790895678
0.7 0.30612244898 0.48800964622
0.7 0.367346938776 0.585509037198
0.7 0.428571428571 0.680226327136
0.7 0.489795918367 0.763065819942
0.7 0.551020408163 0.828562908009
0.7 0.612244897959 0.876176958096
0.7 0.673469387755 0.9087371195
0.7 0.734693877551 0.930137428216
0.7 0.795918367347 0.943880635077
0.7 0.857142857143 0.952599474089
0.7 0.918367346939 0.958100083529
0.7 0.979591836735 0.961563846788
0.7 1.04081632653 0.963745038188
0.7 1.10204081633 0.96511979663
0.7 1.16326530612 0.965987317443
0.7 1.22448979592 0.966535432428
0.7 1.28571428571 0.966882126479
0.7 1.34693877551 0.967101644293
0.7 1.40816326531 0.967240743939
0.7 1.4693877551 0.967328950328
0.7 1.5306122449 0.967384910892
0.7 1.59183673469 0.967420428116
0.7 1.65306122449 0.967442983956
0.7 1.71428571429 0.967457303949
0.7 1.77551020408 0.967466401636
0.7 1.83673469388 0.967472189816
0.7 1.89795918367 0.967475864625
0.7 1.95918367347 0.967478195023
0.7 2.02040816327 0.96747967991
0.7 2.08163265306 0.967480622792
0.7 2.14285714286 0.967481222877
0.7 2.20408163265 0.967481604399
0.7 2.26530612245 0.967481847085
0.7 2.32653061224 0.967482000362
0.7 2.38775510204 0.967482096114
0.7 2.44897959184 0.967482156832
0.7 2.51020408163 0.967482196667
0.7 2.57142857143 0.967482222996
0.7 2.63265306122 0.967482239804
0.7 2.69387755102 0.967482250035
0.7 2.75510204082 0.967482255692
0.7 2.81632653061 0.967482259275
0.7 2.87755102041 0.967482261427
0.7 2.9387755102 0.967482263616
0.7 3.0 0.967482265381

0.8 0.0 0.190211303259
0.8 0.0612244897959 0.220330919137
0.8 0.122448979592 0.263437291145
0.8 0.183673469388 0.32216589095
0.8 0.244897959184 0.39560475319
0.8 0.30612244898 0.48129445397
0.8 0.367346938776 0.573836908894
0.8 0.428571428571 0.664965017239
0.8 0.489795918367 0.745996623902
0.8 0.551020408163 0.811248844028
0.8 0.612244897959 0.859567905905
0.8 0.673469387755 0.893185357795
0.8 0.734693877551 0.915621898786
0.8 0.795918367347 0.930221005855
0.8 0.857142857143 0.939584799612
0.8 0.918367346939 0.945545366631
0.8 0.979591836735 0.949325830731
0.8 1.04081632653 0.951720058847
0.8 1.10204081633 0.953235856783
0.8 1.16326530612 0.954195720182
0.8 1.22448979592 0.954803819674
0.8 1.28571428571 0.955189258617
0.8 1.34693877551 0.955433697586
0.8 1.40816326531 0.955588783201
0.8 1.4693877551 0.955687218656
0.8 1.5306122449 0.955749713128
0.8 1.59183673469 0.955789399193
0.8 1.65306122449 0.9558146081
0.8 1.71428571429 0.955830630073
0.8 1.77551020408 0.955840810784
0.8 1.83673469388 0.955847272628
0.8 1.89795918367 0.955851382639
0.8 1.95918367347 0.955853999707
0.8 2.02040816327 0.955855659364
0.8 2.08163265306 0.955856715055
0.8 2.14285714286 0.955857386231
0.8 2.20408163265 0.955857813308
0.8 2.26530612245 0.955858084904
0.8 2.32653061224 0.955858256339
0.8 2.38775510204 0.955858363609
0.8 2.44897959184 0.955858431645
0.8 2.51020408163 0.955858476232
0.8 2.57142857143 0.955858505703
0.8 2.63265306122 0.955858524519
0.8 2.69387755102 0.955858535972
0.8 2.75510204082 0.955858542305
0.8 2.81632653061 0.955858546314
0.8 2.87755102041 0.955858548724
0.8 2.9387755102 0.955858551173
0.8 3.0 0.955858553149

0.9 0.0 0.197537668119
0.9 0.0612244897959 0.228082180199
0.9 0.122448979592 0.268515057803
0.9 0.183673469388 0.322779506578
0.9 0.244897959184 0.390844369864
0.9 0.30612244898 0.470842132046
0.9 0.367346938776 0.55816680246
0.9 0.428571428571 0.645416389459
0.9 0.489795918367 0.724403956574
0.9 0.551020408163 0.789287494937
0.9 0.612244897959 0.838301981647
0.9 0.673469387755 0.873040253026
0.9 0.734693877551 0.896603384682
0.9 0.795918367347 0.912145519883
0.9 0.857142857143 0.922225379236
0.9 0.918367346939 0.928698870897
0.9 0.979591836735 0.932833379997
0.9 1.04081632653 0.935466081518
0.9 1.10204081633 0.937139863574
0.9 1.16326530612 0.938203193303
0.9 1.22448979592 0.938878508683
0.9 1.28571428571 0.939307362561
0.9 1.34693877551 0.939579729325
0.9 1.40816326531 0.939752721189
0.9 1.4693877551 0.939862614962
0.9 1.5306122449 0.939932429903
0.9 1.59183673469 0.939976786526
0.9 1.65306122449 0.94000497749
0.9 1.71428571429 0.940022887795
0.9 1.77551020408 0.940034271628
0.9 1.83673469388 0.940041514356
0.9 1.89795918367 0.940046114926
0.9 1.95918367347 0.940049034589
0.9 2.02040816327 0.940050894018
0.9 2.08163265306 0.940052075143
0.9 2.14285714286 0.940052826808
0.9 2.20408163265 0.940053304789
0.9 2.26530612245 0.940053608838
0.9 2.32653061224 0.940053800864
0.9 2.38775510204 0.940053920855
0.9 2.44897959184 0.940053996947
0.9 2.51020408163 0.940054046859
0.9 2.57142857143 0.940054079847
0.9 2.63265306122 0.940054100908
0.9 2.69387755102 0.940054113729
0.9 2.75510204082 0.940054120819
0.9 2.81632653061 0.940054125308
0.9 2.87755102041 0.940054128006
0.9 2.9387755102 0.940054130747
0.9 3.0 0.940054132958

1.0 0.0 0.2
1.0 0.0612244897959 0.230642856757
1.0 0.122448979592 0.268889092163
1.0 0.183673469388 0.318977539829
1.0 0.244897959184 0.381721250205
1.0 0.30612244898 0.455909775129
1.0 0.367346938776 0.537769519579
1.0 0.428571428571 0.620813686734
1.0 0.489795918367 0.697434011809
1.0 0.551020408163 0.761712627015
1.0 0.612244897959 0.811304352088
1.0 0.673469387755 0.847139354937
1.0 0.734693877551 0.871855993721
1.0 0.795918367347 0.888384995868
1.0 0.857142857143 0.899223357203
1.0 0.918367346939 0.906244009927
1.0 0.979591836735 0.910757755181
1.0 1.04081632653 0.913646511596
1.0 1.10204081633 0.915490159027
1.0 1.16326530612 0.916664822501
1.0 1.22448979592 0.917412495207
1.0 1.28571428571 0.917888095014
1.0 1.34693877551 0.918190530852
1.0 1.40816326531 0.918382809165
1.0 1.4693877551 0.918505043103
1.0 1.5306122449 0.918582740006
1.0 1.59183673469 0.918632125187
1.0 1.65306122449 0.918663517451
1.0 1.71428571429 0.918683477906
1.0 1.77551020408 0.918696166523
1.0 1.83673469388 0.91870422523
1.0 1.89795918367 0.918709350987
1.0 1.95918367347 0.91871261384
1.0 2.02040816327 0.918714684561
1.0 2.08163265306 0.918716001584
1.0 2.14285714286 0.918716839085
1.0 2.20408163265 0.91871737198
1.0 2.26530612245 0.918717710896
1.0 2.32653061224 0.91871792485
1.0 2.38775510204 0.918718058705
1.0 2.44897959184 0.918718143603
1.0 2.51020408163 0.918718199246
1.0 2.57142857143 0.918718236023
1.0 2.63265306122 0.918718259503
1.0 2.69387755102 0.918718273797
1.0 2.75510204082 0.918718281702
1.0 2.81632653061 0.918718286707
1.0 2.87755102041 0.918718289714
1.0 2.9387755102 0.918718292769
1.0 3.0 0.918718295234

1.1 0.0 0.197537668119
1.1 0.0612244897959 0.227766461575
1.1 0.122448979592 0.263993393081
1.1 0.183673469388 0.310102039288
1.1 0.244897959184 0.367563813644
1.1 0.30612244898 0.435822290586
1.1 0.367346938776 0.511938855892
1.1 0.428571428571 0.590368511022
1.1 0.489795918367 0.664162997314
1.1 0.551020408163 0.727434980547
1.1 0.612244897959 0.777323505802
1.1 0.673469387755 0.814095290506
1.1 0.734693877551 0.839889880894
1.1 0.795918367347 0.85737711423
1.1 0.857142857143 0.868967062578
1.1 0.918367346939 0.876536248886
1.1 0.979591836735 0.881432833006
1.1 1.04081632653 0.884581168689
1.1 1.10204081633 0.886597464767
1.1 1.16326530612 0.887885466584
1.1 1.22448979592 0.888706872126
1.1 1.28571428571 0.889230135852
1.1 1.34693877551 0.889563247153
1.1 1.40816326531 0.889775199441
1.1 1.4693877551 0.889910024722
1.1 1.5306122449 0.889995766472
1.1 1.59183673469 0.890050284564
1.1 1.65306122449 0.890084953232
1.1 1.71428571429 0.890106990716
1.1 1.77551020408 0.890121002457
1.1 1.83673469388 0.890129916972
1.1 1.89795918367 0.890135581591
1.1 1.95918367347 0.89013917867
1.1 2.02040816327 0.890141468585
1.1 2.08163265306 0.890142923533
1.1 2.14285714286 0.890143849419
1.1 2.20408163265 0.890144438266
1.1 2.26530612245 0.890144812841
1.1 2.32653061224 0.890145049404
1.1 2.38775510204 0.890145197255
1.1 2.44897959184 0.890145291017
1.1 2.51020408163 0.890145352511
1.1 2.57142857143 0.890145393154
1.1 2.63265306122 0.890145419102
1.1 2.69387755102 0.890145434899
1.1 2.75510204082 0.890145443635
1.1 2.81632653061 0.890145449168
1.1 2.87755102041 0.890145452492
1.1 2.9387755102 0.890145455867
1.1 3.0 0.890145458591

1.2 0.0 0.190211303259
1.2 0.0612244897959 0.219421908663
1.2 0.122448979592 0.253509120726
1.2 0.183673469388 0.295693986642
1.2 0.244897959184 0.347850991632
1.2 0.30612244898 0.410011880485
1.2 0.367346938776 0.480035379758
1.2 0.428571428571 0.553317580447
1.2 0.489795918367 0.623644279758
1.2 0.551020408163 0.685285610481
1.2 0.612244897959 0.734966464047
1.2 0.673469387755 0.772320364727
1.2 0.734693877551 0.79896516695
1.2 0.795918367347 0.817271187175
1.2 0.857142857143 0.829528716871
1.2 0.918367346939 0.837595713263
1.2 0.979591836735 0.842844190012
1.2 1.04081632653 0.846233000821
1.2 1.10204081633 0.84841003266
1.2 1.16326530612 0.849803888742
1.2 1.22448979592 0.850694301587
1.2 1.28571428571 0.851262235964
1.2 1.34693877551 0.851624119049
1.2 1.40816326531 0.851854541521
1.2 1.4693877551 0.852001191619
1.2 1.5306122449 0.852094489248
1.2 1.59183673469 0.852153829164
1.2 1.65306122449 0.852191568421
1.2 1.71428571429 0.852215571864
1.2 1.77551020408 0.852230834774
1.2 1.83673469388 0.852240533027
1.2 1.89795918367 0.852246701719
1.2 1.95918367347 0.852250627357
1.2 2.02040816327 0.852253120121
1.2 2.08163265306 0.852254705438
1.2 2.14285714286 0.852255713715
1.2 2.20408163265 0.852256355246
1.2 2.26530612245 0.852256763281
1.2 2.32653061224 0.852257020894
1.2 2.38775510204 0.85225718204
1.2 2.44897959184 0.852257284245
1.2 2.51020408163 0.852257351237
1.2 2.57142857143 0.852257395515
1.2 2.63265306122 0.852257423785
1.2 2.69387755102 0.852257440996
1.2 2.75510204082 0.852257450515
1.2 2.81632653061 0.852257456542
1.2 2.87755102041 0.852257460162
1.2 2.9387755102 0.852257463839
1.2 3.0 0.852257466806

1.3 0.0 0.178201304838
1.3 0.0612244897959 0.205747540044
1.3 0.122448979592 0.237350511287
1.3 0.183673469388 0.275508841227
1.3 0.244897959184 0.322244398503
1.3 0.30612244898 0.37806225006
1.3 0.367346938776 0.441541678976
1.3 0.428571428571 0.508988834818
1.3 0.489795918367 0.574984000975
1.3 0.551020408163 0.634097198405
1.3 0.612244897959 0.682780342854
1.3 0.673469387755 0.720103746025
1.3 0.734693877551 0.747162485669
1.3 0.795918367347 0.765991954025
1.3 0.857142857143 0.778722521349
1.3 0.918367346939 0.78716093212
1.3 0.979591836735 0.792679744795
1.3 1.04081632653 0.796256600489
1.3 1.10204081633 0.798560740071
1.3 1.16326530612 0.800038918154
1.3 1.22448979592 0.800984569633
1.3 1.28571428571 0.801588380477
1.3 1.34693877551 0.801973427043
1.3 1.40816326531 0.802218738589
1.3 1.4693877551 0.802374932627
1.3 1.5306122449 0.802474334976
1.3 1.59183673469 0.802537573016
1.3 1.65306122449 0.802577802243
1.3 1.71428571429 0.802603384008
1.3 1.77551020408 0.802619652838
1.3 1.83673469388 0.8026300028
1.3 1.89795918367 0.802636581471
1.3 1.95918367347 0.802640760867
1.3 2.02040816327 0.802643420536
1.3 2.08163265306 0.802645110782
1.3 2.14285714286 0.802646186341
1.3 2.20408163265 0.802646870451
1.3 2.26530612245 0.802647305625
1.3 2.32653061224 0.802647580451
1.3 2.38775510204 0.802647752244
1.3 2.44897959184 0.802647861193
1.3 2.51020408163 0.802647932638
1.3 2.57142857143 0.802647979858
1.3 2.63265306122 0.802648010006
1.3 2.69387755102 0.802648028361
1.3 2.75510204082 0.802648038513
1.3 2.81632653061 0.802648044942
1.3 2.87755102041 0.802648048803
1.3 2.9387755102 0.802648052724
1.3 3.0 0.802648055888

1.4 0.0 0.161803398875
1.4 0.0612244897959 0.187024745737
1.4 0.122448979592 0.215648509139
1.4 0.183673469388 0.249527680847
1.4 0.244897959184 0.290619711542
1.4 0.30612244898 0.339757160947
1.4 0.367346938776 0.396128638425
1.4 0.428571428571 0.456887776076
1.4 0.489795918367 0.517449369501
1.4 0.551020408163 0.572833109914
1.4 0.612244897959 0.619397206503
1.4 0.673469387755 0.655765619088
1.4 0.734693877551 0.682541111221
1.4 0.795918367347 0.701398525876
1.4 0.857142857143 0.714263025882
1.4 0.918367346939 0.722846246689
1.4 0.979591836735 0.728486263991
1.4 1.04081632653 0.73215400149
1.4 1.10204081633 0.734522375597
1.4 1.16326530612 0.736044384524
1.4 1.22448979592 0.737019286294
1.4 1.28571428571 0.737642334724
1.4 1.34693877551 0.738039907613
1.4 1.40816326531 0.738293323851
1.4 1.4693877551 0.738454734953
1.4 1.5306122449 0.738557483992
1.4 1.59183673469 0.738622863907
1.4 1.65306122449 0.738664458743
1.4 1.71428571429 0.738690919202
1.4 1.77551020408 0.73870774789
1.4 1.83673469388 0.738718444658
1.4 1.89795918367 0.738725248191
1.4 1.95918367347 0.738729576916
1.4 2.02040816327 0.738732326844
1.4 2.08163265306 0.738734075549
1.4 2.14285714286 0.738735187874
1.4 2.20408163265 0.738735895587
1.4 2.26530612245 0.738736345733
1.4 2.32653061224 0.73873662995
1.4 2.38775510204 0.738736807723
1.4 2.44897959184 0.738736920473
1.4 2.51020408163 0.738736994381
1.4 2.57142857143 0.738737043228
1.4 2.63265306122 0.738737074416
1.4 2.69387755102 0.738737093405
1.4 2.75510204082 0.738737103908
1.4 2.81632653061 0.738737110557
1.4 2.87755102041 0.738737114552
1.4 2.9387755102 0.738737118607
1.4 3.0 0.73873712188

1.5 0.0 0.141421356237
1.5 0.0612244897959 0.163665176725
1.5 0.122448979592 0.18873567952
1.5 0.183673469388 0.217964874187
1.5 0.244897959184 0.253095784456
1.5 0.30612244898 0.295130109158
1.5 0.367346938776 0.343728422238
1.5 0.428571428571 0.396799641057
1.5 0.489795918367 0.450607080067
1.5 0.551020408163 0.500766336973
1.5 0.612244897959 0.543751816075
1.5 0.673469387755 0.577906839699
1.5 0.734693877551 0.603411912703
1.5 0.795918367347 0.62157309482
1.5 0.857142857143 0.63406405202
1.5 0.918367346939 0.642447231883
1.5 0.979591836735 0.647978893894
1.5 1.04081632653 0.651586809877
1.5 1.10204081633 0.653921416703
1.5 1.16326530612 0.655423940882
1.5 1.22448979592 0.656387372591
1.5 1.28571428571 0.657003554019
1.5 1.34693877551 0.657396958859
1.5 1.40816326531 0.657647815285
1.5 1.4693877551 0.657807642214
1.5 1.5306122449 0.657909404874
1.5 1.59183673469 0.657974167324
1.5 1.65306122449 0.658015376538
1.5 1.71428571429 0.658041587797
1.5 1.77551020408 0.658058259416
1.5 1.83673469388 0.658068865118
1.5 1.89795918367 0.658075607553
1.5 1.95918367347 0.658079892352
1.5 2.02040816327 0.658082618412
1.5 2.08163265306 0.658084351088
1.5 2.14285714286 0.658085453599
1.5 2.20408163265 0.658086154904
1.5 2.26530612245 0.658086601016
1.5 2.32653061224 0.658086882741
1.5 2.38775510204 0.658087058869
1.5 2.44897959184 0.65808717057
1.5 2.51020408163 0.658087243813
1.5 2.57142857143 0.658087292221
1.5 2.63265306122 0.658087323128
1.5 2.69387755102 0.658087341945
1.5 2.75510204082 0.658087352354
1.5 2.81632653061 0.658087358944
1.5 2.87755102041 0.658087362903
1.5 2.9387755102 0.658087366922
1.5 3.0 0.658087370165

1.6 0.0 0.117557050458
1.6 0.0612244897959 0.136203965146
1.6 0.122448979592 0.157132493079
1.6 0.183673469388 0.18127091304
1.6 0.244897959184 0.210057451199
1.6 0.30612244898 0.244508455176
1.6 0.367346938776 0.284604769911
1.6 0.428571428571 0.328895331132
1.6 0.489795918367 0.374477919889
1.6 0.551020408163 0.417694767834
1.6 0.612244897959 0.455362367459
1.6 0.673469387755 0.485750625836
1.6 0.734693877551 0.50872927659
1.6 0.795918367347 0.525250747669
1.6 0.857142857143 0.536695442057
1.6 0.918367346939 0.544415872578
1.6 0.979591836735 0.549528638531
1.6 1.04081632653 0.552871766283
1.6 1.10204081633 0.555038850415
1.6 1.16326530612 0.556435281197
1.6 1.22448979592 0.557331462468
1.6 1.28571428571 0.557904985381
1.6 1.34693877551 0.558271313972
1.6 1.40816326531 0.55850498007
1.6 1.4693877551 0.558653888307
1.6 1.5306122449 0.558748714412
1.6 1.59183673469 0.558809069736
1.6 1.65306122449 0.558847476087
1.6 1.71428571429 0.558871911161
1.6 1.77551020408 0.558887453358
1.6 1.83673469388 0.55889733454
1.6 1.89795918367 0.558903619294
1.6 1.95918367347 0.558907617309
1.6 2.02040816327 0.558910157844
1.6 2.08163265306 0.558911773309
1.6 2.14285714286 0.558912800966
1.6 2.20408163265 0.558913454789
1.6 2.26530612245 0.558913870671
1.6 2.32653061224 0.558914133267
1.6 2.38775510204 0.558914297502
1.6 2.44897959184 0.558914401664
1.6 2.51020408163 0.558914469946
1.6 2.57142857143 0.558914515076
1.6 2.63265306122 0.55891454389
1.6 2.69387755102 0.558914561434
1.6 2.75510204082 0.558914571138
1.6 2.81632653061 0.558914577282
1.6 2.87755102041 0.558914580972
1.6 2.9387755102 0.558914584719
1.6 3.0 0.558914587742

1.7 0.0 0.0907980999479
1.7 0.0612244897959 0.105292898226
1.7 0.122448979592 0.121532566266
1.7 0.183673469388 0.140127137882
1.7 0.244897959184 0.162165886775
1.7 0.30612244898 0.188542313493
1.7 0.367346938776 0.219406324266
1.7 0.428571428571 0.253820609101
1.7 0.489795918367 0.289679257092
1.7 0.551020408163 0.324156336202
1.7 0.612244897959 0.354631423264
1.7 0.673469387755 0.379530280287
1.7 0.734693877551 0.398555641843
1.7 0.795918367347 0.412345347239
1.7 0.857142857143 0.421954467038
1.7 0.918367346939 0.428464097098
1.7 0.979591836735 0.432787805166
1.7 1.04081632653 0.435620801706
1.7 1.10204081633 0.437459824025
1.7 1.16326530612 0.438646028541
1.7 1.22448979592 0.439407817974
1.7 1.28571428571 0.439895570749
1.7 1.34693877551 0.440207221695
1.7 1.40816326531 0.4404060586
1.7 1.4693877551 0.44053279352
1.7 1.5306122449 0.440613509939
1.7 1.59183673469 0.440664889414
1.7 1.65306122449 0.440697587651
1.7 1.71428571429 0.440718388698
1.7 1.77551020408 0.440731620079
1.7 1.83673469388 0.440740036968
1.7 1.89795918367 0.440745388603
1.7 1.95918367347 0.440748790172
1.7 2.02040816327 0.440750953938
1.7 2.08163265306 0.440752329353
1.7 2.14285714286 0.440753204515
1.7 2.20408163265 0.440753761224
1.7 2.26530612245 0.440754115357
1.7 2.32653061224 0.440754338993
1.7 2.38775510204 0.440754478815
1.7 2.44897959184 0.440754567489
1.7 2.51020408163 0.440754625632
1.7 2.57142857143 0.44075466406
1.7 2.63265306122 0.440754688595
1.7 2.69387755102 0.440754703533
1.7 2.75510204082 0.440754711796
1.7 2.81632653061 0.440754717028
1.7 2.87755102041 0.44075472017
1.7 2.9387755102 0.44075472336
1.7 3.0 0.440754725935

1.8 0.0 0.061803398875
1.8 0.0612244897959 0.0716893354475
1.8 0.122448979592 0.0827833657653
1.8 0.183673469388 0.0954283398023
1.8 0.244897959184 0.110349705163
1.8 0.30612244898 0.128207359224
1.8 0.367346938776 0.14918616986
1.8 0.428571428571 0.172742345473
1.8 0.489795918367 0.197514948352
1.8 0.551020408163 0.221584520998
1.8 0.612244897959 0.243086049236
1.8 0.673469387755 0.260821677436
1.8 0.734693877551 0.27448079208
1.8 0.795918367347 0.28444137207
1.8 0.857142857143 0.291413296952
1.8 0.918367346939 0.296151406029
1.8 0.979591836735 0.299305449988
1.8 1.04081632653 0.301375221512
1.8 1.10204081633 0.302720218007
1.8 1.16326530612 0.303588396978
1.8 1.22448979592 0.304146228386
1.8 1.28571428571 0.304503517604
1.8 1.34693877551 0.304731863966
1.8 1.40816326531 0.304877577537
1.8 1.4693877551 0.304970463943
1.8 1.5306122449 0.305029627669
1.8 1.59183673469 0.305067290299
1.8 1.65306122449 0.305091259324
1.8 1.71428571429 0.305106509822
1.8 1.77551020408 0.305116210818
1.8 1.83673469388 0.305122379114
1.8 1.89795918367 0.305126302225
1.8 1.95918367347 0.30512879769
1.8 2.02040816327 0.305130383701
1.8 2.08163265306 0.305131392161
1.8 2.14285714286 0.305132033708
1.8 2.20408163265 0.305132441872
1.8 2.26530612245 0.3051327015
1.8 2.32653061224 0.305132865437
1.8 2.38775510204 0.305132967965
1.8 2.44897959184 0.305133032991
1.8 2.51020408163 0.305133075618
1.8 2.57142857143 0.305133103792
1.8 2.63265306122 0.30513312178
1.8 2.69387755102 0.305133132733
1.8 2.75510204082 0.305133138791
1.8 2.81632653061 0.305133142627
1.8 2.87755102041 0.30513314493
1.8 2.9387755102 0.305133147269
1.8 3.0 0.305133149157

1.9 0.0 0.031286893008
1.9 0.0612244897959 0.0362386311587
1.9 0.122448979592 0.0418593659717
1.9 0.183673469388 0.0482500649743
1.9 0.244897959184 0.0557715255164
1.9 0.30612244898 0.0647727675535
1.9 0.367346938776 0.0753729682313
1.9 0.428571428571 0.0873269624724
1.9 0.489795918367 0.0999703303014
1.9 0.551020408163 0.112335166005
1.9 0.612244897959 0.123453534811
1.9 0.673469387755 0.132679239085
1.9 0.734693877551 0.139819448512
1.9 0.795918367347 0.145046071665
1.9 0.857142857143 0.148714665007
1.9 0.918367346939 0.151212775925
1.9 0.979591836735 0.152878000995
1.9 1.04081632653 0.153971805709
1.9 1.10204081633 0.154683053967
1.9 1.16326530612 0.155142361228
1.9 1.22448979592 0.155437570907
1.9 1.28571428571 0.155626692079
1.9 1.34693877551 0.155747578986
1.9 1.40816326531 0.155824727824
1.9 1.4693877551 0.155873910694
1.9 1.5306122449 0.155905239343
1.9 1.59183673469 0.155925183387
1.9 1.65306122449 0.155937876838
1.9 1.71428571429 0.155945952221
1.9 1.77551020408 0.155951089263
1.9 1.83673469388 0.155954357009
1.9 1.89795918367 0.155956434755
1.9 1.95918367347 0.155957755552
1.9 2.02040816327 0.155958595659
1.9 2.08163265306 0.1559591297
1.9 2.14285714286 0.155959469493
1.9 2.20408163265 0.155959685652
1.9 2.26530612245 0.155959823152
1.9 2.32653061224 0.155959909983
1.9 2.38775510204 0.155959964274
1.9 2.44897959184 0.155959998707
1.9 2.51020408163 0.155960021283
1.9 2.57142857143 0.155960036204
1.9 2.63265306122 0.15596004573
1.9 2.69387755102 0.15596005153
1.9 2.75510204082 0.155960054739
1.9 2.81632653061 0.15596005677
1.9 2.87755102041 0.155960057991
1.9 2.9387755102 0.155960059229
1.9 3.0 0.155960060229

2.0 0.0 0.0
2.0 0.0612244897959 0.0
2.0 0.122448979592 0.0
2.0 0.183673469388 0.0
2.0 0.244897959184 0.0
2.0 0.30612244898 0.0
2.0 0.367346938776 0.0
2.0 0.428571428571 0.0
2.0 0.489795918367 0.0
2.0 0.551020408163 0.0
2.0 0.612244897959 0.0
2.0 0.673469387755 0.0
2.0 0.734693877551 0.0
2.0 0.795918367347 0.0
2.0 0.857142857143 0.0
2.0 0.918367346939 0.0
2.0 0.979591836735 0.0
2.0 1.04081632653 0.0
2.0 1.10204081633 0.0
2.0 1.16326530612 0.0
2.0 1.22448979592 0.0
2.0 1.28571428571 0.0
2.0 1.34693877551 0.0
2.0 1.40816326531 0.0
2.0 1.4693877551 0.0
2.0 1.5306122449 0.0
2.0 1.59183673469 0.0
2.0 1.65306122449 0.0
2.0 1.71428571429 0.0
2.0 1.77551020408 0.0
2.0 1.83673469388 0.0
2.0 1.89795918367 0.0
2.0 1.95918367347 0.0
2.0 2.02040816327 0.0
2.0 2.08163265306 0.0
2.0 2.14285714286 0.0
2.0 2.20408163265 0.0
2.0 2.26530612245 0.0
2.0 2.32653061224 0.0
2.0 2.38775510204 0.0
2.0 2.44897959184 0.0
2.0 2.51020408163 0.0
2.0 2.57142857143 0.0
2.0 2.63265306122 0.0
2.0 2.69387755102 0.0
2.0 2.75510204082 0.0
2.0 2.81632653061 0.0
2.0 2.87755102041 0.0
2.0 2.9387755102 0.0
2.0 3.0 0.0


